Relativistic versus Newtonian orbit model: the Relativistic Motion Integrator (RMI) software. Illustration with the LISA mission

The Relativistic Motion Integrator (RMI) consists in integrating numerically the EXACT relativistic equations of motion, for a given metric (corresponding to a gravitational field at first post-Newtonian order or higher), instead of Newtonian equations plus relativistic corrections. The aim of the present paper is to validate the method, and to illustrate how RMI can be used for space missions to produce relativistic ephemerides of test-bodies (or satellites). Indeed, nowadays, relativistic effects have to be taken into account, and comparing a RMI model with a classical keplerian one helps to quantify such effects. LISA is a relevant example to use RMI. A precise orbit model for the LISA spacecraft is needed not only for the sake of satellite ephemerides but also to compute the photon flight time in laser links between spacecraft, required in LISA data pre-processing in order to reach the gravitational wave detection level. Relativistic effects in LISA orbit model needed to be considered and quantified. Using RMI, we show that the numerical classical model for LISA orbits in the gravitational field of a non-rotating spherical Sun without planets can be wrong, with respect to the numerical relativisitic version of the same model, by as much as about ten kilometers in radial distance during a year and up to about 60 kilometers in along track distance after a year... with consequences on estimated photon flight times. We validated RMI numerical results with a 1PN analytical developpement.

==> soumission.txt <==
*Version:

With respect to v1, some changes were made according to the referee's comments: information is provided on LISA TDI simulators, there is a new coauthor and a new annex on "Numerical estimate of the Christoffel Symbols" (including a new figure), additionnal references were provided, plus some other minor changes.

*Title:

Relativistic versus Newtonian orbit model: the Relativistic Motion Integrator (RMI) software. 
Illustration with the {LISA} mission.


*Authors:

S. Pireaux (Observatoire Royal de Belgique, Department 1, Brussels, Belgium), 
B. Chauvineau (Observatoire de la Cote d'Azur, Department ARTEMIS, Grasse, France),
A. Hees (Observatoire Royal de Belgique, Department 1, Brussels, Belgium). 


*Comments:

30 pages, 17 eps figures, 0 table, submitted to Celestial Mechanics


*Subj-class: 
      04. General relativity and gravitation
      04.80.Nn Gravitational wave detectors and experiments
      04.25Dm Numerical relativity
      02.60Cb Numerical simulation; solution of equations
      06.30.Bp Spatial dimensions (e.g., positions, lenghts, volume, angles and displacements)
      06.30Gv Velocity, acceleration and rotation

*relativity, ephemeris, orbitography, IAU conventions


*Journal-ref:



*Abstract in article: 

The Relativistic Motion Integrator (RMI) consists in 
integrating numerically the EXACT relativistic equations of 
motion, for a given  metric (corresponding to a gravitational field at first post-Newtonian order or higher), 
instead of Newtonian equations plus relativistic corrections.
The aim of the present paper is to validate the method, and to illustrate how RMI 
can be used for space missions to produce relativistic ephemerides of test-bodies (or satellites). 
Indeed, nowadays, relativistic effects have to be taken into account, and comparing a RMI model 
with a classical keplerian one helps to quantify such effects. 

LISA is a relevant example to use RMI. 
This mission is an interferometer formed by three spacecraft which aims at
the detection of gravitational waves. 
A precise orbit model for the LISA spacecraft is needed not only
for the sake of satellite ephemerides but also to compute the photon flight time
in laser links between spacecraft, required in LISA data pre-processing in order to reach the
gravitational wave detection level.

Relativistic effects in LISA orbit model needed to be considered and quantified. 
Using RMI, we show that the numerical classical model for LISA orbits in the gravitational field of 
a non-rotating spherical Sun without planets can be wrong, 
with respect to the numerical relativisitic version of the same model, 
by as much as about ten kilometers in radial distance 
during a year and up to about 60 kilometers 
in along track distance after a year...  
with consequences on estimated photon flight times.

We validated RMI numerical results (using a metric following the International Astronomical Union -IAU- 2000 resolutions) 
with an analytical developpement (up to first order
in eccentricity and up to first order in GM/c^{2}, where G is Newton's
constant, M, the solar mass and c the speed of light in vacuum).

Finally, the RMI relativistic numerical approach is soon more efficient than 
the analytical development. Moreover, RMI extends to other cases (planetocentric, instead of barycentric) and can be applied to other space missions.

*Shorter abstract for e-mails:

The Relativistic Motion Integrator (RMI) consists in integrating numerically the EXACT relativistic equations of motion, for a given  metric (corresponding to a gravitational field at first post-Newtonian order or higher), instead of Newtonian equations plus relativistic corrections.
The aim of the present paper is to validate the method, and to illustrate how RMI can be used for space missions to produce relativistic ephemerides of test-bodies (or satellites). Indeed, nowadays, relativistic effects have to be taken into account, and comparing a RMI model with a classical keplerian one helps to quantify such effects. 
  LISA is a relevant example to use RMI. A precise orbit model for the LISA spacecraft is needed not only for the sake of satellite ephemerides but also to compute the photon flight time in laser links between spacecraft, required in LISA data pre-processing in order to reach the gravitational wave detection level.
  Relativistic effects in LISA orbit model needed to be considered and quantified. Using RMI, we show that the numerical classical model for LISA orbits in the gravitational field of a non-rotating spherical Sun without planets can be wrong, with respect to the numerical relativisitic version of the same model, by as much as about ten kilometers in radial distance during a year and up to about 60 kilometers in along track distance after a year...  with consequences on estimated photon flight times.
  We validated RMI numerical results with a 1PN analytical developpement.
